Segmentation of Macular Edema Datasets with Small Residual 3D U-Net Architectures

This paper investigates the application of deep convolutional neural networks with prohibitively small datasets to the problem of macular edema segmentation. In particular, we investigate several different heavily regularized architectures. We find that, contrary to popular belief, neural architectures within this application setting are able to achieve close to human-level performance on unseen test images without requiring large numbers of training examples. Annotating these 3D datasets is difficult, with multiple criteria required. It takes an experienced clinician two days to annotate a single 3D image, whereas our trained model achieves similar performance in less than a second. We found that an approach which uses targeted dataset augmentation, alongside architectural simplification with an emphasis on residual design, has acceptable generalization performance - despite relying on fewer than 15 training examples.

==> results/160/Original_U-Net_3D.csv <==
epoch,jaccard
0,0.016602720754841965
200,2.1106637480746333e-05
400,0.0
600,0.0
800,0.0
1000,0.00681691678861777
1200,0.030264714111884434
1400,0.019541204596559208
1600,0.029084077725807827
1800,0.02314187353476882
2000,0.04493707690077523
2200,0.04237037117127329
2400,0.06269205237428348
2600,0.06186685338616371
2800,0.019836946526387088
3000,0.06215413908163706
3200,0.08285316141943137
3400,0.07122775415579478
3600,0.1368327128390471
3800,0.10574924635390441
4000,0.13209487373630205
4200,0.10677281394600868
4400,0.11712277742723624
4600,0.14101908231774965
4800,0.15908697744210562
5000,0.16230042278766632
5200,0.12082277735074361
5400,0.15662644803524017
5600,0.15672384947538376
5800,0.15216935922702154
6000,0.15051786601543427
6200,0.14910474667946497


==> results/160/U-Net_3D.csv <==
epoch,jaccard
0,0.027463589794933796
200,0.42076681554317474
400,0.4786151150862376
600,0.48223738372325897
800,0.4967819005250931
1000,0.4840197265148163
1200,0.497943972547849
1400,0.5028011202812195
1600,0.503618136048317
1800,0.5115966200828552
2000,0.4984072695175807
2200,0.5147481809059778
2400,0.5174166162808737
2600,0.5124219805002213
2800,0.5070183078447977
3000,0.5164038340250651
3200,0.5029287288586298
3400,0.5147397220134735
3600,0.5097861041625341
3800,0.5114452391862869
4000,0.5173082947731018
4200,0.5148115754127502
4400,0.5122055759032568
4600,0.5097638120253881
4800,0.5158085922400156
5000,0.5154204865296682
5200,0.5141761203606924
5400,0.5089238186677297
5600,0.4788558979829152
5800,0.5028069118658701
6000,0.5039385904868444
6200,0.5063482721646627


==> results/160/U-Net_3D_GAN.csv <==
epoch,jaccard
0,0.06653114967048168
200,0.35934528211752575
400,0.2930215174953143
600,0.32717522730429965
800,0.36483876903851825
1000,0.3513692369063695
1200,0.27944651370247203
1400,0.24511930594841638
1600,0.27393438915411633
1800,0.2674351806441943
2000,0.254370529204607
2200,0.1959502144406239
2400,0.19589698190490404
2600,0.1787989201645057
2800,0.15764961640040082
3000,0.18537514843046665
3200,0.17833701396981874
3400,0.17914318976302943
3600,0.1939845010638237
3800,0.15381045018633208
4000,0.12808647813896337
4200,0.14503215874234834
4400,0.1210276372730732
4600,0.18069862636427084
4800,0.10132058647771676
5000,0.14715448518594107
5200,0.11322820310791333
5400,0.11027869333823521
5600,0.16618348409732184
5800,0.20744855081041655
6000,0.15653826544682184
6200,0.1654269074400266


==> results/160/U-Net_3D_Residual.csv <==
epoch,jaccard
0,0.038227040107206754
200,0.45532354712486267
400,0.41945789257685345
600,0.48430795470873517
800,0.4925179382165273
1000,0.4953841070334117
1200,0.4967895845572154
1400,0.4947185019652049
1600,0.5069202234347662
1800,0.4973318229118983
2000,0.5082272787888845
2200,0.5041684259970983
2400,0.504862313469251
2600,0.4958205719788869
2800,0.5205170810222626
3000,0.5043211579322815
3200,0.5216705103715261
3400,0.5218391815821329
3600,0.5002219676971436
3800,0.5280714929103851
4000,0.5052154461542765
4200,0.5028767089049021
4400,0.5176941206057867
4600,0.5166940987110138
4800,0.503490592042605
5000,0.5247860252857208
5200,0.517193486293157
5400,0.5114947656790415
5600,0.5147466957569122
5800,0.5229062537352244
6000,0.5222869614760081
6200,0.5122240980466207


==> results/160/U-Net_3D_Residual_GAN.csv <==
epoch,jaccard
0,0.011562606397395333
200,0.2826874479651451
400,0.37806447347005206
600,0.3524119108915329
800,0.31114398191372555
1000,0.25118710038562614
1200,0.26451238493124646
1400,0.23265293861428896
1600,0.33757031708955765
1800,0.14675162732601166
2000,0.31807201852401096
2200,0.303033210337162
2400,0.2662411592900753
2600,0.23781213785211244
2800,0.21214892839392027
3000,0.1616354708870252
3200,0.22848409414291382
3400,0.20550627013047537
3600,0.2170760271449884
3800,0.17497640351454416
4000,0.18003432701031366
4200,0.22708487759033838
4400,0.20865990656117597
4600,0.18985566000143686
4800,0.18373401711384454
5000,0.18946510553359985
5200,0.23331318547328314
5400,0.1511281654238701
5600,0.1369963027536869
5800,0.17144678781429926
6000,0.16194731493790945
6200,0.14669332901636759

